Semi-analytical estimates for the chaotic diffusion in the Second Fundamental Model of Resonance. Application to Earth's navigation satellites

We discuss the applicability of the Melnikov and Landau-Teller theories in obtaining semi-analytical estimates of the speed of chaotic diffusion in systems driven by the separatrix-like stochastic layers of a resonance belonging to the `second fundamental model' (SFM)\cite{henrard1983second}. Stemming from the analytic solution for the SFM in terms of Weierstrass elliptic functions, we introduce stochastic Melnikov and Landau-Teller models allowing to locally approximate chaotic diffusion as a sequence of uncorrelated `jumps' observed in the time series yielding the slow evolution of an ensemble of trajectories in the space of the adiabatic actions of the system. Such jumps occur in steps of one per homoclinic loop. We show how a semi-analytical determination of the probability distribution of the size of the jumps can be arrived at by the Melnikov and Landau-Teller approximate theories. Computing also the mean time required per homoclinic loop, we arrive at estimates of the chaotic diffusion coefficient in such systems. As a concrete example, we refer to the long-term diffusion of a small object (e.g. Earth navigation satellite or space debris) within the chaotic layers of the so-called $2g+h$ lunisolar resonance, which is of the SFM type. After a suitable normal form reduction of the Hamiltonian, we compute estimates of the speed of diffusion of these objects, which compare well with the results of numerical experiments.

==> coverletter.txt <==
Dear editors,

please find attached our manuscript

Semi-analytical estimates for the chaotic diffusion in the Second Fundamental Model of Resonance. Application to Earth's navigation satellites

E. Legnaro, C. Efthymiopoulos and M. Harsoula

This paper deals with a subject of central interest for Journal of Nonlinear Science, namely the diffusion in the space of the adiabatic action variables driven by the separatrices of the so-called "second fundamental model of resonance".
Besides the basic semi-analytical modelling, we provide a particular application in the case of the Earth navigation satellites.
However, we emphasise that the results dealt with in the paper apply to a wide class of models encountered, among other areas, in Celestial Mechanics, Plasma Physics of Molecular Dynamics. 

Yours sincerely,

Edoardo Legnaro
Corresponding Author.
